Conditions for detecting lensed Population III galaxies in blind surveys with the James Webb Space Telescope, the Roman Space Telescope and Euclid

Dark matter halos that reach the HI-cooling mass without prior star formation or external metal pollution represent potential sites for the formation of small - extremely faint - Population III galaxies at high redshifts. Gravitational lensing may in rare cases boost their fluxes to detectable levels, but to find even a small number of such objects in randomly selected regions of the sky requires very large areas to be surveyed. Because of this, a small, wide-field telescope can in principle offer better detection prospects than a large telescope with a smaller field of view. Here, we derive the minimum comoving number density required to allow gravitational lensing to lift such objects at redshift $z=5-16$ above the detection thresholds of blind surveys carried out with the James Webb space telescope (JWST), the Roman space telescope (RST) and Euclid. We find that the prospects for photometric detections of Pop III galaxies is promising, and that they are better for RST than for JWST and Euclid. However, the Pop III galaxies favoured by current simulations have number densities too low to allow spectroscopic detections based on the strength of the HeII1640 emission line in any of the considered surveys unless very high star formation efficiencies ($\epsilon > 0.1$) are envoked. We argue that targeting individual cluster lenses instead of the wide field surveys considered in this paper results in better spectroscopic detection prospects, while for photometric detection, the wide field surveys perform considerably better.

==> Skräp/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
